X-ray polarisation properties of thermal-radiative disc winds in binary systems

New X-ray polarisation results are challenging our understanding of the accretion flow geometry in black hole binary systems. Even spectra dominated by a standard disc can give unexpected results, such as the high inclination black hole binary 4U 1630- 472, where the observed X-ray polarisation is much higher than predicted. This system also shows a strong, highly ionised wind, consistent with thermal-radiative driving from the outer disc, leading to speculation that scattering in the wind is responsible for the unexpectedly high polarisation degree from a standard optically thick disc. Here we show that this is not the case. The optically thin(ish) wind polarises the scattered light in a direction orthogonal to that predicted from a standard optically thick disc, reducing about 2% rather than enhancing the predicted polarisation of the total emission. This value is consistent with the polarisation difference between the disc-dominated soft state, where absorption lines by the wind are clearly seen, and the steep power-law state, where no absorption lines are seen. If this difference is genuinely due to the presence or absence of wind, the total polarisation direction must be orthogonal to the disc plane rather than parallel as expected from optically thick material.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
